QwT-v2: Practical, Effective and Efficient Post-Training Quantization

Network quantization is arguably one of the most practical network compression approaches for reducing the enormous resource consumption of modern deep neural networks. They usually require diverse and subtle design choices for specific architecture and tasks. Instead, the QwT method is a simple and general approach which introduces lightweight additional structures to improve quantization. But QwT incurs extra parameters and latency. More importantly, QwT is not compatible with many hardware platforms. In this paper, we propose QwT-v2, which not only enjoys all advantages of but also resolves major defects of QwT. By adopting a very lightweight channel-wise affine compensation (CWAC) module, QwT-v2 introduces significantly less extra parameters and computations compared to QwT, and at the same time matches or even outperforms QwT in accuracy. The compensation module of QwT-v2 can be integrated into quantization inference engines with little effort, which not only effectively removes the extra costs but also makes it compatible with most existing hardware platforms.

==> output.txt <==
\begin{thebibliography}{44}
\providecommand{\natexlab}[1]{#1}
\providecommand{\url}[1]{\texttt{#1}}
\expandafter\ifx\csname urlstyle\endcsname\relax
  \providecommand{\doi}[1]{doi: #1}\else
  \providecommand{\doi}{doi: \begingroup \urlstyle{rm}\Url}\fi

\bibitem[Devlin et~al.(2019)Devlin, Chang, Lee, and Toutanova]{bert}
Jacob Devlin, Ming-Wei Chang, Kenton Lee, and Kristina Toutanova.
\newblock {BERT}: Pre-training of deep bidirectional transformers for language
  understanding.
\newblock In \emph{North {A}merican Chapter of the Association for
  Computational Linguistics}, pages 4171--4186, 2019.

\bibitem[Brown et~al.(2020)Brown, Mann, Ryder, Subbiah, Kaplan, Dhariwal,
  Neelakantan, Shyam, Sastry, Askell, Agarwal, Herbert-Voss, Krueger, Henighan,
  Child, Ramesh, Ziegler, Wu, Winter, Hesse, Chen, Sigler, Litwin, Gray, Chess,
  Clark, Berner, McCandlish, Radford, Sutskever, and Amodei]{gpt3}
Tom~B. Brown, Benjamin Mann, Nick Ryder, Melanie Subbiah, Jared Kaplan,
  Prafulla Dhariwal, Arvind Neelakantan, Pranav Shyam, Girish Sastry, Amanda
  Askell, Sandhini Agarwal, Ariel Herbert-Voss, Gretchen Krueger, Tom Henighan,
  Rewon Child, Aditya Ramesh, Daniel~M. Ziegler, Jeffrey Wu, Clemens Winter,
  Christopher Hesse, Mark Chen, Eric Sigler, Mateusz Litwin, Scott Gray,
  Benjamin Chess, Jack Clark, Christopher Berner, Sam McCandlish, Alec Radford,
  Ilya Sutskever, and Dario Amodei.
\newblock Language models are few-shot learners.
\newblock In \emph{Proceedings of the 34th International Conference on Neural
  Information Processing Systems (NeurIPS)}, 2020.

\bibitem[Dosovitskiy et~al.(2021)Dosovitskiy, Beyer, Kolesnikov, et~al.]{vit}
Alexey Dosovitskiy, Lucas Beyer, Alexander Kolesnikov, et~al.
\newblock An image is worth 16x16 words: {Transformers} for image recognition
  at scale.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--21, 2021.

\bibitem[He et~al.(2017)He, Gkioxari, Dollár, and Girshick]{mask_rcnn}
Kaiming He, Georgia Gkioxari, Piotr Dollár, and Ross Girshick.
\newblock {Mask R-CNN}.
\newblock In \emph{IEEE International Conference on Computer Vision}, pages
  2980--2988, 2017.

\bibitem[Zhang et~al.(2023)Zhang, Li, Zhang, Zhan, Wang, Zhou, and
  Qiu]{speechgpt}
Dong Zhang, Shimin Li, Xin Zhang, Jun Zhan, Pengyu Wang, Yaqian Zhou, and
  Xipeng Qiu.
\newblock {S}peech{GPT}: Empowering large language models with intrinsic
  cross-modal conversational abilities".
\newblock In \emph{Findings of the Association for Computational Linguistics:
  EMNLP 2023}, pages 15757--15773, 2023.

\bibitem[Radford et~al.(2021)Radford, Kim, Hallacy, et~al.]{CLIP}
Alec Radford, Jong~Wook Kim, Chris Hallacy, et~al.
\newblock Learning transferable visual models from natural language
  supervision.
\newblock In \emph{International Conference on Machine Learning}, pages
  8748--8763, 2021.

\bibitem[Liu et~al.(2023)Liu, Li, Wu, and Lee]{llava}
Haotian Liu, Chunyuan Li, Qingyang Wu, and Yong~Jae Lee.
\newblock Visual instruction tuning.
\newblock In \emph{Proceedings of the 37th International Conference on Neural
  Information Processing Systems (NeurIPS)}, 2023.

\bibitem[Liang et~al.(2021)Liang, Glossner, Wang, Shi, and
  Zhang]{quantization_survey}
Tailin Liang, John Glossner, Lei Wang, Shaobo Shi, and Xiaotong Zhang.
\newblock Pruning and quantization for deep neural network acceleration: A
  survey.
\newblock \emph{Neurocomputing}, 461\penalty0 (C):\penalty0 370–403, 2021.

\bibitem[Li et~al.(2021)Li, Gong, Tan, et~al.]{brecq}
Yuhang Li, Ruihao Gong, Xu~Tan, et~al.
\newblock {BRECQ}: Pushing the limit of post-training quantization by block
  reconstruction.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--12, 2021.

\bibitem[Xiao et~al.(2023)Xiao, Lin, Seznec, Wu, Demouth, and Han]{smooth}
Guangxuan Xiao, Ji~Lin, Mickael Seznec, Hao Wu, Julien Demouth, and Song Han.
\newblock Smoothquant: accurate and efficient post-training quantization for
  large language models.
\newblock In \emph{Proceedings of the 40th International Conference on Machine
  Learning}, 2023.

\bibitem[Esser et~al.(2020)Esser, McKinstry, Bablani, Appuswamy, and
  Modha]{LSQ}
Steven~K Esser, Jeffrey~L McKinstry, Deepika Bablani, Rathinakumar Appuswamy,
  and Dharmendra~S Modha.
\newblock Learned step size quantization.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--10, 2020.

\bibitem[Zhu et~al.(2023)Zhu, He, and Wu]{zhu2023quantized}
Ke~Zhu, Yin-Yin He, and Jianxin Wu.
\newblock Quantized feature distillation for network quantization.
\newblock In \emph{AAAI Conference on Artificial Intelligence}, pages
  11452--11460, 2023.

\bibitem[Li et~al.(2024)Li, Xu, Zhang, Cao, Gao, and Guo]{Q-ViT}
Yanjing Li, Sheng Xu, Baochang Zhang, Xianbin Cao, Peng Gao, and Guodong Guo.
\newblock {Q-ViT}: Accurate and fully quantized low-bit {Vision Transformer}.
\newblock In \emph{Advances in Neural Information Processing Systems}, pages
  34451 -- 34463, 2024.

\bibitem[Fu et~al.(2025)Fu, Yu, Shao, Zhou, Zhu, and Wu]{QwT}
Minghao Fu, Hao Yu, Jie Shao, Junjie Zhou, Ke~Zhu, and Jianxin Wu.
\newblock Quantization without tears.
\newblock In \emph{Proceedings of the IEEE/CVF Conference on Computer Vision
  and Pattern Recognition (CVPR)}, 2025.

\bibitem[Kwon et~al.(2023)Kwon, Li, Zhuang, Sheng, Zheng, Yu, Gonzalez, Zhang,
  and Stoica]{kwon2023efficient}
Woosuk Kwon, Zhuohan Li, Siyuan Zhuang, Ying Sheng, Lianmin Zheng, Cody~Hao Yu,
  Joseph~E. Gonzalez, Hao Zhang, and Ion Stoica.
\newblock Efficient memory management for large language model serving with
  pagedattention.
\newblock In \emph{Proceedings of the ACM SIGOPS 29th Symposium on Operating
  Systems Principles}, 2023.

\bibitem[Liu et~al.(2020)Liu, Shen, Savvides, and Cheng]{ReactNet}
Zechun Liu, Zhiqiang Shen, Marios Savvides, and Kwang-Ting Cheng.
\newblock {ReActNet}: Towards precise binary neural network with generalized
  activation functions.
\newblock In \emph{European Conference on Computer Vision}, volume 12359 of
  \emph{LNIP}, pages 143--159, 2020.

\bibitem[Lee et~al.(2021)Lee, Kim, and Ham]{ewgs}
Junghyup Lee, Dohyung Kim, and Bumsub Ham.
\newblock Network quantization with element-wise gradient scaling.
\newblock In \emph{IEEE/CVF Conference on Computer Vision and Pattern
  Recognition}, pages 6444--6453, 2021.

\bibitem[Bhalgat et~al.(2020)Bhalgat, Lee, Nagel, Blankevoort, and Kwak]{LSQ+}
Yash Bhalgat, Jinwon Lee, Markus Nagel, Tijmen Blankevoort, and Nojun Kwak.
\newblock Lsq+: Improving low-bit quantization through learnable offsets and
  better initialization.
\newblock In \emph{Proceedings of the IEEE/CVF Conference on Computer Vision
  and Pattern Recognition (CVPR) Workshops}, pages 696--697, June 2020.

\bibitem[Yuan et~al.(2022)Yuan, Xue, Chen, Wu, and Sun]{PTQ4ViT}
Zhihang Yuan, Chenhao Xue, Yiqi Chen, Qiang Wu, and Guangyu Sun.
\newblock {PTQ4ViT}: Post-training quantization for {Vision Transformers} with
  twin uniform quantization.
\newblock In \emph{European Conference on Computer Vision}, volume 13672 of
  \emph{LNCS}, pages 191--207, 2022.

\bibitem[Frantar et~al.(2023)Frantar, Ashkboos, Hoefler, and Alistarh]{gptq}
Elias Frantar, Saleh Ashkboos, Torsten Hoefler, and Dan Alistarh.
\newblock {GPTQ}: Accurate post-training quantization for generative
  pre-trained {Transformers}.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--12, 2023.

\bibitem[Nagel et~al.(2020)Nagel, Amjad, Van~Baalen, Louizos, and
  Blankevoort]{adaround}
Markus Nagel, Rana~Ali Amjad, Mart Van~Baalen, Christos Louizos, and Tijmen
  Blankevoort.
\newblock Up or down? adaptive rounding for post-training quantization.
\newblock In \emph{International Conference on Machine Learning}, pages
  7197--7206, 2020.

\bibitem[Wei et~al.(2022)Wei, Gong, Li, Liu, and Yu]{qdrop}
Xiuying Wei, Ruihao Gong, Yuhang Li, Xianglong Liu, and Fengwei Yu.
\newblock {QDROP}: Randomly dropping quantization for extremely low-bit
  post-training quantization.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--12, 2022.

\bibitem[Li et~al.(2023)Li, Xiao, Yang, and Gu]{RepQ-ViT}
Zhikai Li, Junrui Xiao, Lianwei Yang, and Qingyi Gu.
\newblock {RepQ-ViT}: Scale reparameterization for post-training quantization
  of {Vision Transformers}.
\newblock In \emph{IEEE/CVF International Conference on Computer Vision}, pages
  17181--17190, 2023.

\bibitem[Lin et~al.(2022)Lin, Zhang, Sun, Li, and Zhou]{FQ-ViT}
Yang Lin, Tianyu Zhang, Peiqin Sun, Zheng Li, and Shuchang Zhou.
\newblock {FQ-ViT}: Post-training quantization for fully quantized {Vision
  Transformer}.
\newblock In \emph{International Joint Conference on Artificial Intelligence},
  pages 1173--1179, 2022.

\bibitem[Jacob et~al.(2018)Jacob, Kligys, Chen, Zhu, Tang, Howard, Adam, and
  Kalenichenko]{Jacob05877}
Benoit Jacob, Skirmantas Kligys, Bo~Chen, Menglong Zhu, Matthew Tang, Andrew
  Howard, Hartwig Adam, and Dmitry Kalenichenko.
\newblock Quantization and training of neural networks for efficient
  integer-arithmetic-only inference.
\newblock In \emph{Proceedings of the IEEE Conference on Computer Vision and
  Pattern Recognition (CVPR)}, June 2018.

\bibitem[{Google Inc.}(2024)]{tflite}
{Google Inc.}
\newblock {TensorFlow Lite}, 2024.
\newblock URL \url{https://www.tensorflow.org/lite}.
\newblock Version 2.16.1.

\bibitem[Li et~al.(2019)Li, Wang, Liang, Qin, Yan, and Fan]{Percentile}
Rundong Li, Yan Wang, Feng Liang, Hongwei Qin, Junjie Yan, and Rui Fan.
\newblock Fully quantized network for object detection.
\newblock In \emph{IEEE/CVF Conference on Computer Vision and Pattern
  Recognition}, pages 2805--2814, 2019.

\bibitem[Deng et~al.(2009)Deng, Dong, Socher, Li, Li, and Fei-Fei]{imagenet}
Jia Deng, Wei Dong, Richard Socher, Li-Jia Li, Kai Li, and Li~Fei-Fei.
\newblock {ImageNet}: A large-scale hierarchical image database.
\newblock In \emph{IEEE Conference on Computer Vision and Pattern Recognition},
  pages 248--255, 2009.

\bibitem[Liu et~al.(2021)Liu, Lin, Cao, et~al.]{swin}
Ze~Liu, Yutong Lin, Yue Cao, et~al.
\newblock {Swin Transformer}: Hierarchical {Vision Transformer} using shifted
  windows.
\newblock In \emph{IEEE/CVF International Conference on Computer Vision}, pages
  9992--10002, 2021.

\bibitem[He et~al.(2016)He, Zhang, Ren, and Sun]{resnet}
Kaiming He, Xiangyu Zhang, Shaoqing Ren, and Jian Sun.
\newblock Deep residual learning for image recognition.
\newblock In \emph{IEEE Conference on Computer Vision and Pattern Recognition},
  pages 770--778, 2016.

\bibitem[Lin et~al.(2014)Lin, Maire, Belongie, et~al.]{COCO}
Tsung-Yi Lin, Michael Maire, Serge Belongie, et~al.
\newblock Microsoft {COCO}: Common objects in context.
\newblock In \emph{European Conference on Computer Vision}, volume 8693 of
  \emph{LNCS}, pages 740--755, 2014.

\bibitem[Cai and Vasconcelos(2018)]{cascade_r_cnn}
Zhaowei Cai and Nuno Vasconcelos.
\newblock {Cascade R-CNN}: Delving into high quality object detection.
\newblock In \emph{IEEE/CVF Conference on Computer Vision and Pattern
  Recognition}, pages 6154--6162, 2018.

\bibitem[Dubey et~al.(2024)Dubey, Jauhri, Pandey, and
  others.]{dubey2024llama3herdmodels}
Abhimanyu Dubey, Abhinav Jauhri, Abhinav Pandey, and others.
\newblock The llama 3 herd of models.
\newblock \emph{arXiv:2407.21783}, 2024.

\bibitem[Stephen et~al.(2017)Stephen, Caiming, James,
  et~al.]{stephen2017pointer}
Merity Stephen, Xiong Caiming, Bradbury James, et~al.
\newblock Pointer sentinel mixture models.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--11, 2017.

\bibitem[Raffel et~al.(2020)Raffel, Shazeer, Roberts,
  et~al.]{raffel2020exploring}
Colin Raffel, Noam Shazeer, Adam Roberts, et~al.
\newblock Exploring the limits of transfer learning with a unified text-to-text
  {Transformer}.
\newblock \emph{Journal of Machine Learning Research}, 21\penalty0
  (140):\penalty0 1--67, 2020.

\bibitem[Sap et~al.(2019)Sap, Rashkin, Chen, Le~Bras, and Choi]{sap2019social}
Maarten Sap, Hannah Rashkin, Derek Chen, Ronan Le~Bras, and Yejin Choi.
\newblock Social {IQ}a: Commonsense reasoning about social interactions.
\newblock In \emph{Conference on Empirical Methods in Natural Language
  Processing and the International Joint Conference on Natural Language
  Processing}, pages 4463--4473, 2019.

\bibitem[Zellers et~al.(2019)Zellers, Holtzman, Bisk, Farhadi, and
  Choi]{zellers2019hellaswag}
Rowan Zellers, Ari Holtzman, Yonatan Bisk, Ali Farhadi, and Yejin Choi.
\newblock {HellaSwag}: Can a machine really finish your sentence?
\newblock In \emph{Annual Meeting of the Association for Computational
  Linguistics}, page 4791–4800, 2019.

\bibitem[Bisk et~al.(2020)Bisk, Zellers, Bras, Gao, and Choi]{Bisk2020piqa}
Yonatan Bisk, Rowan Zellers, Ronan~Le Bras, Jianfeng Gao, and Yejin Choi.
\newblock Piqa: Reasoning about physical commonsense in natural language.
\newblock In \emph{AAAI Conference on Artificial Intelligence}, pages
  7432--7439, 2020.

\bibitem[Sakaguchi et~al.(2021)Sakaguchi, Bras, Bhagavatula, and
  Choi]{sakaguchi2021winogrande}
Keisuke Sakaguchi, Ronan~Le Bras, Chandra Bhagavatula, and Yejin Choi.
\newblock {WinoGrande}: an adversarial winograd schema challenge at scale.
\newblock \emph{Communications of the ACM}, 64\penalty0 (9):\penalty0 99–106,
  2021.

\bibitem[Clark et~al.(2018)Clark, Cowhey, Etzioni, Khot, Sabharwal, Schoenick,
  and Tafjord]{clark2018think}
Peter Clark, Isaac Cowhey, Oren Etzioni, Tushar Khot, Ashish Sabharwal, Carissa
  Schoenick, and Oyvind Tafjord.
\newblock Think you have solved question answering? try arc, the ai2 reasoning
  challenge.
\newblock \emph{arXiv:1803.05457}, 2018.

\bibitem[Clark et~al.(2019)Clark, Lee, Chang, Kwiatkowski, Collins, and
  Toutanova]{clark2019boolq}
Christopher Clark, Kenton Lee, Ming-Wei Chang, Tom Kwiatkowski, Michael
  Collins, and Kristina Toutanova.
\newblock Boolq: Exploring the surprising difficulty of natural yes/no
  questions.
\newblock In \emph{Annual Conference of the North American Chapter of the
  Association for Computational Linguistics}, pages 2924--2936, 2019.

\bibitem[Mihaylov et~al.(2018)Mihaylov, Clark, Khot, and
  Sabharwal]{mihaylov2018can}
Todor Mihaylov, Peter Clark, Tushar Khot, and Ashish Sabharwal.
\newblock Can a suit of armor conduct electricity? a new dataset for open book
  question answering.
\newblock In \emph{Conference on Empirical Methods in Natural Language
  Processing}, pages 2381--2391, 2018.

\bibitem[Loshchilov and Hutter(2019)]{adamw}
Ilya Loshchilov and Frank Hutter.
\newblock Decoupled weight decay regularization.
\newblock In \emph{International Conference on Learning Representations}, pages
  1--18, 2019.

\bibitem[Chen et~al.(2024)Chen, Meng, Tang, et~al.]{Q-DiT}
Lei Chen, Yuan Meng, Chen Tang, et~al.
\newblock {Q-DiT}: Accurate post-training quantization for diffusion
  {Transformers}.
\newblock \emph{arXiv:2406.17343}, 2024.

\end{thebibliography}

